Unveiling the Main Sequence to Starburst Transition Region with a Sample of Intermediate Redshift Luminous Infrared Galaxies

We present a CO(3-2) study of four systems composed of six (ultra) luminous infrared galaxies (U/LIRGs), located at 0.28 < z < 0.44, that straddle the transition region between regular star forming galaxies and starbursts. These galaxies benefit from previous multi-wavelength analysis allowing in depth exploration of an understudied population of U/LIRGs at a time when the universe is experiencing a rapid decline in star formation rate density. We detect CO(3-2) emission in four targets and these galaxies fall between the loci of regular star forming galaxies and starbursts on the Kennicutt-Schmidtt relation. Compared to low luminosity LIRGs and high luminosity ULIRGs at similar redshifts, we find they all have similar molecular gas budgets with the difference in their star formation rates (SFR) driven by the star formation efficiency (SFE). This suggests that at these redshifts large molecular gas reservoirs must coincide with an increased SFE to transition a galaxy into the starburst regime. We studied the structure and kinematics and found our four detections are either interacting or have disturbed morphology which may be driving the SFE. One of the CO(3-2) non-detections has a strong continuum detection, and has been previously observed in H$\alpha$, suggesting an unusual interstellar medium for a ULIRG. We conclude that our sample of transitioning U/LIRGs fill the gap between regular star forming galaxies and starbursts, suggest a continuous change in SFE between these two populations and the increased SFE may be driven by morphology and differing stages of interaction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
